Coarse categories I: foundations

Following Roe and others (see, e.g., [MR1451755]), we (re)develop coarse geometry from the foundations, taking a categorical point of view. In this paper, we concentrate on the discrete case in which topology plays no role. Our theory is particularly suited to the development of the_Roe (C*-)algebras_ C*(X) and their K-theory on the analytic side; we also hope that it will be of use in the strictly geometric/algebraic setting of controlled topology and algebra. We leave these topics to future papers. Crucial to our approach are nonunital coarse spaces, and what we call _locally proper_ maps (which are actually implicit in [MR1988817]). Our_coarse category_ Crs generalizes the usual one: its objects are nonunital coarse spaces and its morphisms (locally proper) coarse maps modulo_closeness_. Crs is much richer than the usual unital coarse category. As such, it has all nonzero limits and all colimits. We examine various other categorical issues. E.g., Crs does not have a terminal object, so we substitute a_termination functor_ which will be important in the development of exponential objects (i.e., "function spaces") and also leads to a notion of_quotient coarse spaces_. To connect our methods with the standard methods, we also examine the relationship between Crs and the usual coarse category of Roe. Finally we briefly discuss some basic examples and applications. Topics include_metric coarse spaces_,_continuous control_ [MR1277522], metric and continuously controlled_coarse simplices_,_sigma-coarse spaces_ [MR2225040], and the relation between quotient coarse spaces and the K-theory of Roe algebras (of particular interest for continuously controlled coarse spaces).

==> CHANGELOG.txt <==
Tagged version 0.91a:
Initial preprint version (in arxiv).

Tagged version 0.92:
Citation/reference added, minor corrections, changed formatting.
Up-to-date version before major overhaul.


==> VERSION.txt <==
version 0.92


==> crscat-I_abstract.txt <==
Following Roe and others (see, e.g., [MR1451755]), we (re)develop coarse
geometry from the foundations, taking a categorical point of view. In
this paper, we concentrate on the discrete case in which topology plays
no role. Our theory is particularly suited to the development of the
_Roe (C*-)algebras_ C*(X) and their K-theory on the analytic side; we
also hope that it will be of use in the strictly geometric/algebraic
setting of controlled topology and algebra. We leave these topics to
future papers.

Crucial to our approach are nonunital coarse spaces, and what we call
_locally proper_ maps (which are actually implicit in [MR1988817]). Our
_coarse category_ Crs generalizes the usual one: its objects are
nonunital coarse spaces and its morphisms (locally proper) coarse maps
modulo _closeness_. Crs is much richer than the usual unital coarse
category. As such, it has all nonzero limits and all colimits. We
examine various other categorical issues. E.g., Crs does not have a
terminal object, so we substitute a _termination functor_ which will be
important in the development of exponential objects (i.e., "function
spaces") and also leads to a notion of _quotient coarse spaces_. To
connect our methods with the standard methods, we also examine the
relationship between Crs and the usual coarse category of Roe.

Finally we briefly discuss some basic examples and applications. Topics
include _metric coarse spaces_, _continuous control_ [MR1277522], metric
and continuously controlled _coarse simplices_, _sigma-coarse spaces_
[MR2225040], and the relation between quotient coarse spaces and the
K-theory of Roe algebras (of particular interest for continuously
controlled coarse spaces).

